MKEvolve: A Modular Multi-Agent Framework for Kernel Code Generation

Despite rapid progress in LLM-based code generation, writing correct and performant kernels for hardware accelerators remains a key bottleneck in scaling modern ML workloads. We present MKEvolve (Modular Kernel Evolve), a framework that iteratively co-evolves a modular decomposition of complex PyTorch modules and the LLM-generated kernel for each submodule, refining the decomposition by splitting and fusing across iterations while independently improving each subkernel via LLM-driven beam search. The resulting kernels are programmatic compositions of independently verified subkernels, making them configurable (subkernel implementations are swappable), interpretable (errors and speedups are traceable to specific subkernels), and readily adaptable to related model architectures. Experiments with Triton on KernelBench L2 and L3, spanning multi-operator sequences and full model architectures, show that MKEvolve improves both correctness and speedup over end-to-end direct synthesis baselines while reducing LLM token usage by up to 35%.

==> figures/heatmaps-all/fast_l2_plots_all/average_ranks.csv <==
,average_rank
Beam Search,2.755
MKEvolve,2.635
MKEvolve (Fuse),2.565
MKEvolve (Swap),2.045


==> figures/heatmaps-all/fast_l2_plots_all/exclusive_success_matrix.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0,2,1,0
MKEvolve,12,0,3,0
MKEvolve (Fuse),12,4,0,0
MKEvolve (Swap),15,5,4,0


==> figures/heatmaps-all/fast_l2_plots_all/first_place_counts.csv <==
,count
Beam Search,21.25
MKEvolve,13.75
MKEvolve (Fuse),24.25
MKEvolve (Swap),40.75


==> figures/heatmaps-all/fast_l2_plots_all/winrate_counts_both_success.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,84,82,83,84
MKEvolve,82,94,91,94
MKEvolve (Fuse),83,91,95,95
MKEvolve (Swap),84,94,95,99


==> figures/heatmaps-all/fast_l2_plots_all/winrate_matrix_all.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0.5,0.47,0.46,0.315
MKEvolve,0.53,0.5,0.47,0.365
MKEvolve (Fuse),0.54,0.53,0.5,0.365
MKEvolve (Swap),0.685,0.635,0.635,0.5


==> figures/heatmaps-all/fast_l2_plots_all/winrate_matrix_both_success.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0.5,0.524390243902439,0.5180722891566265,0.36904761904761907
MKEvolve,0.47560975609756095,0.5,0.4725274725274725,0.3829787234042553
MKEvolve (Fuse),0.4819277108433735,0.5274725274725275,0.5,0.37894736842105264
MKEvolve (Swap),0.6309523809523809,0.6170212765957447,0.6210526315789474,0.5


==> figures/heatmaps-all/fast_l3_plots_all/average_ranks.csv <==
,average_rank
Beam Search,3.16
MKEvolve,2.74
MKEvolve (Fuse),2.38
MKEvolve (Swap),1.72


==> figures/heatmaps-all/fast_l3_plots_all/exclusive_success_matrix.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0,5,5,1
MKEvolve,14,0,1,0
MKEvolve (Fuse),15,2,0,0
MKEvolve (Swap),19,9,8,0


==> figures/heatmaps-all/fast_l3_plots_all/first_place_counts.csv <==
,count
Beam Search,7.25
MKEvolve,3.75
MKEvolve (Fuse),11.25
MKEvolve (Swap),27.75


==> figures/heatmaps-all/fast_l3_plots_all/winrate_counts_both_success.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,26,21,21,25
MKEvolve,21,35,34,35
MKEvolve (Fuse),21,34,36,36
MKEvolve (Swap),25,35,36,44


==> figures/heatmaps-all/fast_l3_plots_all/winrate_matrix_all.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0.5,0.36,0.29,0.19
MKEvolve,0.64,0.5,0.39,0.23
MKEvolve (Fuse),0.71,0.61,0.5,0.3
MKEvolve (Swap),0.81,0.77,0.7,0.5


==> figures/heatmaps-all/fast_l3_plots_all/winrate_matrix_both_success.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0.5,0.38095238095238093,0.23809523809523808,0.24
MKEvolve,0.6190476190476191,0.5,0.35294117647058826,0.24285714285714285
MKEvolve (Fuse),0.7619047619047619,0.6470588235294118,0.5,0.3333333333333333
MKEvolve (Swap),0.76,0.7571428571428571,0.6666666666666666,0.5


==> figures/heatmaps-all/l2_plots_all/average_ranks.csv <==
,average_rank
Beam Search,2.985
MKEvolve,2.54
MKEvolve (Fuse),2.265
MKEvolve (Swap),2.21


==> figures/heatmaps-all/l2_plots_all/exclusive_success_matrix.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0,0,1,0
MKEvolve,3,0,1,0
MKEvolve (Fuse),3,0,0,0
MKEvolve (Swap),4,1,2,0


==> figures/heatmaps-all/l2_plots_all/first_place_counts.csv <==
,count
Beam Search,22.5
MKEvolve,14.166666666666666
MKEvolve (Fuse),36.666666666666664
MKEvolve (Swap),26.666666666666664


==> figures/heatmaps-all/l2_plots_all/winrate_counts_both_success.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,96,96,95,96
MKEvolve,96,99,98,99
MKEvolve (Fuse),95,98,98,98
MKEvolve (Swap),96,99,98,100


==> figures/heatmaps-all/l2_plots_all/winrate_matrix_all.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0.5,0.37,0.325,0.32
MKEvolve,0.63,0.5,0.415,0.415
MKEvolve (Fuse),0.675,0.585,0.5,0.475
MKEvolve (Swap),0.68,0.585,0.525,0.5


==> figures/heatmaps-all/l2_plots_all/winrate_matrix_both_success.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0.5,0.3802083333333333,0.3263157894736842,0.3333333333333333
MKEvolve,0.6197916666666666,0.5,0.40816326530612246,0.41919191919191917
MKEvolve (Fuse),0.6736842105263158,0.5918367346938775,0.5,0.4846938775510204
MKEvolve (Swap),0.6666666666666666,0.5808080808080808,0.5153061224489796,0.5


==> figures/heatmaps-all/l3_plots_all/average_ranks.csv <==
,average_rank
Beam Search,2.69
MKEvolve,2.65
MKEvolve (Fuse),2.33
MKEvolve (Swap),2.33


==> figures/heatmaps-all/l3_plots_all/exclusive_success_matrix.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0,0,1,0
MKEvolve,3,0,1,0
MKEvolve (Fuse),3,0,0,0
MKEvolve (Swap),3,0,1,0


==> figures/heatmaps-all/l3_plots_all/first_place_counts.csv <==
,count
Beam Search,11.75
MKEvolve,4.75
MKEvolve (Fuse),15.75
MKEvolve (Swap),17.75


==> figures/heatmaps-all/l3_plots_all/winrate_counts_both_success.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,44,44,43,44
MKEvolve,44,47,46,47
MKEvolve (Fuse),43,46,46,46
MKEvolve (Swap),44,47,46,47


==> figures/heatmaps-all/l3_plots_all/winrate_matrix_all.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0.5,0.44,0.45,0.42
MKEvolve,0.56,0.5,0.37,0.42
MKEvolve (Fuse),0.55,0.63,0.5,0.49
MKEvolve (Swap),0.58,0.58,0.51,0.5


==> figures/heatmaps-all/l3_plots_all/winrate_matrix_both_success.csv <==
,Beam Search,MKEvolve,MKEvolve (Fuse),MKEvolve (Swap)
Beam Search,0.5,0.4659090909090909,0.46511627906976744,0.4431818181818182
MKEvolve,0.5340909090909091,0.5,0.34782608695652173,0.4148936170212766
MKEvolve (Fuse),0.5348837209302325,0.6521739130434783,0.5,0.5
MKEvolve (Swap),0.5568181818181818,0.5851063829787234,0.5,0.5

